Systematic Covariance Envelopes from Wasserstein Geometry: Evidence from Language-Model Representations

Firm characteristics are commonly represented as fixed vectors, even though evidence about firms' operations arrives as heterogeneous collections of articles and reports. We represent firms by distributions and derive restrictions on the systematic covariance their factor exposures can support. Quadratic Wasserstein distance measures the minimum displacement needed to align two distributions; in exposure space, it determines their sharp covariance ceiling. A common characteristic-to-exposure benchmark with bounded distortion and firm-specific departures transfers this restriction to characteristic space. The framework makes explicit how transmission uncertainty widens the range of feasible covariance ceilings. We construct firm distributions from language-model embeddings of financial news, disclosures, and analyst reports for Nasdaq firms over 2018-2022. Greater article-embedding distance is associated with weaker return co-movement after symmetric firm effects: the return-distance coefficient is 1.874, with 95% interval [1.516, 2.250]. The association remains positive after sector, industry, and 10-K product-market controls, and retains its sign in a later return window. A sensitivity grid shows how quickly the covariance restriction loses informativeness as transmission tolerances widen. Together, the framework and evidence support screening firm pairs for shared exposures and assessing covariance under explicit economic scenarios.

==> generated/paper1_neighbour_outcome_split.interpretation.json <==
{"comparator_rule":"rank selected-pair RMS cumulative-log-return gap among all same-sector pairs; percentile is 100*(rank-1)/(N-1), so lower is closer; undefined when N=1","contract_id":"paper1-neighbour-outcome-split-v2","displayed_values":[{"binding_key":"neighbour-holdout-n-firms","formatted_value":"100","raw_value":100},{"binding_key":"neighbour-holdout-n-pairs","formatted_value":"4950","raw_value":4950},{"binding_key":"neighbour-holdout-n-selected","formatted_value":"7","raw_value":7},{"binding_key":"neighbour-holdout-n-dates","formatted_value":"503","raw_value":503},{"binding_key":"neighbour-holdout-min-prearticles","formatted_value":"32","raw_value":32},{"binding_key":"neighbour-holdout-training-year-start","formatted_value":"2018","raw_value":2018},{"binding_key":"neighbour-holdout-training-year-end","formatted_value":"2020","raw_value":2020},{"binding_key":"neighbour-holdout-pool-year-end","formatted_value":"2022","raw_value":2022},{"binding_key":"neighbour-holdout-evaluation-year-start","formatted_value":"2021","raw_value":2021},{"binding_key":"neighbour-holdout-evaluation-year-end","formatted_value":"2022","raw_value":2022},{"binding_key":"neighbour-holdout-communication-services-w2","formatted_value":"0.965","raw_value":0.9653760957667973},{"binding_key":"neighbour-holdout-communication-services-rms-gap","formatted_value":"0.302","raw_value":0.30228123109450716},{"binding_key":"neighbour-holdout-communication-services-terminal-gap","formatted_value":"0.540","raw_value":0.5399653368844586},{"binding_key":"neighbour-holdout-communication-services-percentile","formatted_value":"38.9","raw_value":38.888888888888886},{"binding_key":"neighbour-holdout-consumer-cyclical-w2","formatted_value":"0.968","raw_value":0.9681250845313755},{"binding_key":"neighbour-holdout-consumer-cyclical-rms-gap","formatted_value":"0.239","raw_value":0.23922548330687024},{"binding_key":"neighbour-holdout-consumer-cyclical-terminal-gap","formatted_value":"0.057","raw_value":0.057374199776434764},{"binding_key":"neighbour-holdout-consumer-cyclical-percentile","formatted_value":"29.6","raw_value":29.605263157894736},{"binding_key":"neighbour-holdout-consumer-defensive-w2","formatted_value":"0.995","raw_value":0.9948609881998682},{"binding_key":"neighbour-holdout-consumer-defensive-rms-gap","formatted_value":"0.067","raw_value":0.06664359954219458},{"binding_key":"neighbour-holdout-consumer-defensive-terminal-gap","formatted_value":"0.104","raw_value":0.10369028072847825},{"binding_key":"neighbour-holdout-consumer-defensive-percentile","formatted_value":"0.0","raw_value":0.0},{"binding_key":"neighbour-holdout-healthcare-w2","formatted_value":"0.983","raw_value":0.9830286355486266},{"binding_key":"neighbour-holdout-healthcare-rms-gap","formatted_value":"0.208","raw_value":0.20778551403712822},{"binding_key":"neighbour-holdout-healthcare-terminal-gap","formatted_value":"0.206","raw_value":0.20645644851804487},{"binding_key":"neighbour-holdout-healthcare-percentile","formatted_value":"25.6","raw_value":25.555555555555557},{"binding_key":"neighbour-holdout-industrials-w2","formatted_value":"0.961","raw_value":0.960774239397827},{"binding_key":"neighbour-holdout-industrials-rms-gap","formatted_value":"0.182","raw_value":0.18155720453798802},{"binding_key":"neighbour-holdout-industrials-terminal-gap","formatted_value":"0.212","raw_value":0.2123943101920464},{"binding_key":"neighbour-holdout-industrials-percentile","formatted_value":"60.0","raw_value":60.0},{"binding_key":"neighbour-holdout-technology-w2","formatted_value":"0.939","raw_value":0.9392673795672947},{"binding_key":"neighbour-holdout-technology-rms-gap","formatted_value":"0.392","raw_value":0.392494719667338},{"binding_key":"neighbour-holdout-technology-terminal-gap","formatted_value":"0.743","raw_value":0.743008481712542},{"binding_key":"neighbour-holdout-technology-percentile","formatted_value":"78.3","raw_value":78.34757834757835},{"binding_key":"neighbour-holdout-utilities-w2","formatted_value":"0.882","raw_value":0.8822475593145449},{"binding_key":"neighbour-holdout-utilities-rms-gap","formatted_value":"0.251","raw_value":0.2509857251524151},{"binding_key":"neighbour-holdout-utilities-terminal-gap","formatted_value":"0.321","raw_value":0.32112580497860516},{"binding_key":"neighbour-holdout-utilities-percentile","formatted_value":"100.0","raw_value":100.0}],"eligible_universe":["AAL","ADBE","ADI","ADP","ADSK","AEP","AKAM","ALGN","AMAT","AMD","AMGN","ASML","AVGO","AZN","BIDU","BIIB","BKNG","BMRN","CDNS","CHKP","CHTR","CMCSA","COST","CSCO","CSX","CTSH","DLTR","DXCM","EA","EBAY","ENPH","EXC","EXPE","FANG","FAST","FISV","FTNT","GILD","GOOG","HAS","HOLX","HON","IDXX","ILMN","INCY","INTC","INTU","ISRG","JBHT","JD","KDP","KHC","KLAC","LRCX","LULU","MAR","MAT","MCHP","MDLZ","MELI","MNST","MRVL","MTCH","MU","NCLH","NFLX","NTAP","NTES","NVDA","NXPI","OKTA","ORLY","PANW","PAYX","PCAR","PEP","PYPL","QCOM","REGN","ROST","SBUX","SIRI","SNPS","STX","SWKS","TCOM","TEAM","TMUS","TRIP","TSCO","TTWO","TXN","UAL","ULTA","VRTX","WDAY","WDC","WYNN","XEL","ZS"],"evaluation_window":{"end":"2022-12-30","start":"2021-01-04"},"evaluation_window_definition":"a strict subset of the in-sample 2018-2022 return panel also consumed by compute_covariance@window0 and p1_dyadic_confound; only the selection input is date-restricted","exclusions":[{"members":["FANG"],"sector":"Energy"},{"members":["PYPL"],"sector":"Financial Services"}],"input_array_sha256s":{"eligible_evaluation_returns":"ba3ea19c271084e342235b2120691ca6938cca15484e65be28c42c223f5e0d31","eligible_sector_membership":"6d7a7b351698bd1630e0cc23852a7fb15177979d17ac745aa9bcedc7aac5babf","selection_distance_artifact":"98839a01df8c6238f0b92e47a1a7bd87976bd50190bc0323aed6cc502646532d"},"manuscript_anchor":"sec:exploratory-geometry-outcomes","metric_definition":"rooted balanced quadratic Wasserstein distance with Euclidean chord ground distance, read from typed distance 'wasserstein_w2_pit_2020' over window 'pit-2020-12-31'; not recomputed by this stage","model_definition":"Qwen3-Embedding-8B rows from the frozen point-in-time 2018-2020 sample; the selection artifact uses a deterministic sample of 128 rows per firm","normalization_definition":"each full-width embedding row is L2-normalized","output_array_sha256s":{"pair_metrics":"0cb1faacb09e82513ca6b0f4ac26b1242d1cb20aaf462c5b8e4b2353e0663dad","returns":"ba3ea19c271084e342235b2120691ca6938cca15484e65be28c42c223f5e0d31","selected_pair_paths":"b77194e91d44865b8d69c573f9abd3c78a900d345d7d265eb56b04c93b9e3d1d"},"protocol_id":"paper1-neighbour-outcome-split-v2","schema_version":2,"selected_pairs":[{"display_order":1,"n_preperiod1":32,"n_preperiod2":32,"pair_id":"EA-TTWO","rms_cumulative_log_gap":0.30228123109450716,"sector":"Communication Services","selection_rank_within_sector":1,"symbol1":"EA","symbol2":"TTWO","terminal_absolute_log_gap":0.5399653368844586,"w2_distance":0.9653760957667973,"within_sector_pair_count":55,"within_sector_rms_gap_percentile":38.888888888888886,"within_sector_rms_gap_rank":22},{"display_order":2,"n_preperiod1":32,"n_preperiod2":32,"pair_id":"EXPE-TRIP","rms_cumulative_log_gap":0.23922548330687024,"sector":"Consumer Cyclical","selection_rank_within_sector":1,"symbol1":"EXPE","symbol2":"TRIP","terminal_absolute_log_gap":0.057374199776434764,"w2_distance":0.9681250845313755,"within_sector_pair_count":153,"within_sector_rms_gap_percentile":29.605263157894736,"within_sector_rms_gap_rank":46},{"display_order":3,"n_preperiod1":32,"n_preperiod2":32,"pair_id":"KDP-PEP","rms_cumulative_log_gap":0.06664359954219458,"sector":"Consumer Defensive","selection_rank_within_sector":1,"symbol1":"KDP","symbol2":"PEP","terminal_absolute_log_gap":0.10369028072847825,"w2_distance":0.9948609881998682,"within_sector_pair_count":21,"within_sector_rms_gap_percentile":0.0,"within_sector_rms_gap_rank":1},{"display_order":4,"n_preperiod1":32,"n_preperiod2":32,"pair_id":"AMGN-REGN","rms_cumulative_log_gap":0.20778551403712822,"sector":"Healthcare","selection_rank_within_sector":1,"symbol1":"AMGN","symbol2":"REGN","terminal_absolute_log_gap":0.20645644851804487,"w2_distance":0.9830286355486266,"within_sector_pair_count":91,"within_sector_rms_gap_percentile":25.555555555555557,"within_sector_rms_gap_rank":24},{"display_order":5,"n_preperiod1":32,"n_preperiod2":32,"pair_id":"CSX-JBHT","rms_cumulative_log_gap":0.18155720453798802,"sector":"Industrials","selection_rank_within_sector":1,"symbol1":"CSX","symbol2":"JBHT","terminal_absolute_log_gap":0.2123943101920464,"w2_distance":0.960774239397827,"within_sector_pair_count":21,"within_sector_rms_gap_percentile":60.0,"within_sector_rms_gap_rank":13},{"display_order":6,"n_preperiod1":32,"n_preperiod2":32,"pair_id":"PANW-ZS","rms_cumulative_log_gap":0.392494719667338,"sector":"Technology","selection_rank_within_sector":1,"symbol1":"PANW","symbol2":"ZS","terminal_absolute_log_gap":0.743008481712542,"w2_distance":0.9392673795672947,"within_sector_pair_count":703,"within_sector_rms_gap_percentile":78.34757834757835,"within_sector_rms_gap_rank":551},{"display_order":7,"n_preperiod1":32,"n_preperiod2":32,"pair_id":"EXC-XEL","rms_cumulative_log_gap":0.2509857251524151,"sector":"Utilities","selection_rank_within_sector":1,"symbol1":"EXC","symbol2":"XEL","terminal_absolute_log_gap":0.32112580497860516,"w2_distance":0.8822475593145449,"within_sector_pair_count":3,"within_sector_rms_gap_percentile":100.0,"within_sector_rms_gap_rank":3}],"selection_rule":{"fallback":"none","geometry":"original full-width embedding space; never MDS","group_rule":"one nearest pair for every sector with at least two eligible firms","randomness":"none","sort":["w2_distance","symbol1","symbol2"]},"semantic_sha256":"68dc897bf1a58e688391c7b3cdb7c314c0ec28aa7f5f7b9ac91a7f6fe37d5af7","tie_break_rule":"ascending (w2_distance, symbol1, symbol2)","training_window":{"end":"2020-12-31","start":"2018-01-01"}}

